Personalized Federated Recommender Systems with Private and Partially Federated AutoEncoders

Recommender Systems (RSs) have become increasingly important in many application domains, such as digital marketing. Conventional RSs often need to collect users' data, centralize them on the server-side, and form a global model to generate reliable recommendations. However, they suffer from two critical limitations: the personalization problem that the RSs trained traditionally may not be customized for individual users, and the privacy problem that directly sharing user data is not encouraged. We propose Personalized Federated Recommender Systems (PersonalFR), which introduces a personalized autoencoder-based recommendation model with Federated Learning (FL) to address these challenges. PersonalFR guarantees that each user can learn a personal model from the local dataset and other participating users' data without sharing local data, data embeddings, or models. PersonalFR consists of three main components, including AutoEncoder-based RSs (ARSs) that learn the user-item interactions, Partially Federated Learning (PFL) that updates the encoder locally and aggregates the decoder on the server-side, and Partial Compression (PC) that only computes and transmits active model parameters. Extensive experiments on two real-world datasets demonstrate that PersonalFR can achieve private and personalized performance comparable to that trained by centralizing all users' data. Moreover, PersonalFR requires significantly less computation and communication overhead than standard FL baselines.

==> reminder.txt <==
Proposed Titles:

Qi: Privacy-Preserving Personalized Recommender Systems with Federated Learning
Enmao: Privacy-preserving Personalized Recommender Systems with Partially Federated AutoEncoders
Jie: Federated Recommender Systems with Private, Personalized, Partially Distributed AutoEncoders

 
 
Authors:

Qi Le le000288@umn.edu 
Enmao Diao enmao.diao@duke.edu
Vahid Tarokh vahid.tarokh@duke.edu
Jie Ding dingj@umn.edu

Title: 
Personalized Federated Recommender Systems with Private and Partially Federated AutoEncoders

Abstract

Recommender Systems (RCs) have become increasingly important in many domains such as digital marketing, personalized medicine, and data mining. Conventional RCs often need to collect users' data, centralize them on the server-side, and form a global model to generate reliable recommendations. However, they suffer from two critical limitations: the personalization problem that the RCs learned traditionally may not be customized for individual users, and the privacy problem that directly sharing user data is not encouraged or even prohibited. We propose Personalized Federated Recommender Systems (PersonalFR), which introduces a personalized autoencoder-based recommendation model with Federated Learning (FL) to address these challenges. PersonalFR guarantees that each user can learn a personal model from the local dataset and other participating users' data without sharing local data, data embeddings, or models. PersonalFR consists of three main components, including AutoEncoder-based RCs (ARCs) that learn the user-item interactions, Partially Federated Learning (PFL) that updates the encoder locally and aggregates the decoder on the server-side, and Partial Compression (PC) that only computes and transmits valuable model parameters. Extensive experiments on two real-world datasets demonstrate that PersonalFR can achieve private and personalized performance comparable to that trained by centralizing all the users' data. Moreover, PersonalFR needs significantly less computation and communication overhead than standard FL baselines.

